Going Deep: Models for Continuous-Time Within-Play Valuation of Game Outcomes in American Football with Tracking Data

Continuous-time assessments of game outcomes in sports have become increasingly common in the last decade. In American football, only discrete-time estimates of play value were possible, since the most advanced public football datasets were recorded at the play-by-play level. While measures such as expected points and win probability are useful for evaluating football plays and game situations, there has been no research into how these values change throughout the course of a play. In this work, we make two main contributions: First, we introduce a general framework for continuous-time within-play valuation in the National Football League using player-tracking data. Our modular framework incorporates several modular sub-models, to easily incorporate recent work involving player tracking data in football. Second, we use a long short-term memory recurrent neural network to construct a ball-carrier model to estimate how many yards the ball-carrier is expected to gain from their current position, conditional on the locations and trajectories of the ball-carrier, their teammates and opponents. Additionally, we demonstrate an extension with conditional density estimation so that the expectation of any measure of play value can be calculated in continuous-time, which was never before possible at such a granular level.

==> 00README.txt <==
DE GRUYTER LaTeX template archive
=================================

This is file 00README.txt.

Files within this archive are listed below with a brief description.

00README.txt     - This file. Package contents with descriptions.

dgjournal.sty   - The bepress bejournal LaTeX package
DeGruyter.bst    - The bepress BibTeX style file

sample.bib	 - A sample BibTeX bibliography database

dg_template.tex	 - A template for author use. Edit this file and follow
		   instructions provided within
dg_template.bbl	 - The generated BibTeX bibliography file of the template
dg_template.pdf	 - The PDF generated from the template file


